Secure Calibration for Safety-Critical IoT: Traceability for Safety Resilience

Secure sensor calibration constitutes a foundational step that underpins operational safety in the Industrial Internet of Things. While much attention has been given to IoT security such as the use of TLS to secure sensed data, little thought has been given to securing the calibration infrastructure itself. Currently traceability is achieved via manual verification using paper-based datasheets which is both time consuming and insecure. For instance, when the calibration status of parent devices is revoked as mistakes or mischance is detected, calibrated devices are not updated until the next calibration cycle, leaving much of the calibration parameters invalid. Aside from error, any party within the calibration infrastructure can maliciously introduce errors since the current paper based system lacks authentication as well as non-repudiation. In this paper, we propose a novel resilient architecture for calibration infrastructure, where the calibration status of sensor elements can be verified on-the-fly to the root of trust preserving the properties of authentication and non-repudiation. We propose an implementation based on smart contracts on the Ethereum network. Our evaluation shows that Ethereum is likely to address the protection requirements of traceable measurements.

==> results_misc/node_signer.js.txt <==
//Web 3 libraries object.
var Web3 = require('web3') //Require web3 libraries

//Provisioning URL string.
var htmlprov = "http://localhost:7545"

//Get the web 3 object using the html provisioning.
var web3 = new Web3(htmlprov)

//Testing balance to connection.
//web3.eth.getBalance("0xe6EF00A24fD1f96b9446C5CC39813f07A048B5d3").then(console.log);

//Get the hash value of that message.
var hash = web3.utils.sha3('Hi');

//Test the hash value.
//console.log(hash)

//Create a signature variable.
var sig;

//Set the variable to a signature object and sign the hash value with the private key of some address.
sig = web3.eth.accounts.sign(hash,"0x38f736ded9f17f030985400c68c95c1958c9292e28a6244b6cf4527a1aa7664f")
var abi = require('ethereumjs-abi');
function createOrganisation(privatekey, organisation_id, organisation_name, controller) {
	
	var hash = "0x" + abi.soliditySHA3(
    		["string", "string", "address"],
    		[organisation_id, organisation_name, controller]
  	).toString("hex");

	console.log("Please copy and paste this signature in when creating the organisation:");
	var orgsign = web3.eth.accounts.sign(hash,privatekey);
	console.log(orgsign.signature);
	console.log('\n');
}

function createAccount() {
	var acc = web3.eth.personal.newAccount(1);
	console.log(acc);
}

function createTechnician(privateKey, organisation_id, technician_id) {
	var hash = "0x" + abi.soliditySHA3(
    		["address", "string"],
    		[technician_id, organisation_id]
  	).toString("hex");
	console.log("Please copy and paste this signature in when creating the technician:");
	var techsign = web3.eth.accounts.sign(hash,privateKey);
	console.log(techsign.signature);
	console.log('\n');
}

function createCertificate(devicePK, techPK, tech_id, mini, maxi, device_id, parent_device, device_addr) {

	var hash = "0x" + abi.soliditySHA3(
    		["address", "uint", "uint", "string", "string", "address"],
    		[tech_id, mini, maxi, device_id, parent_device, device_addr]
  	).toString("hex");

	console.log("Please copy and paste this signature in to the technician signature field of certificate:");
	var techsign = web3.eth.accounts.sign(hash, techPK);
	console.log(techsign.signature);
	console.log('\n');
	console.log("Please copy and paste this signature in to the parent device signature field of certificate:");
	var devicesign = web3.eth.accounts.sign(hash, devicePK);
	console.log(devicesign.signature);

}


//******************Use the below function calls, uncomment them and provide param vals.

createOrganisation('0x' + '38f736ded9f17f030985400c68c95c1958c9292e28a6244b6cf4527a1aa7664f','123456','NPL','0xe6EF00A24fD1f96b9446C5CC39813f07A048B5d3');
createTechnician('0x' + '38f736ded9f17f030985400c68c95c1958c9292e28a6244b6cf4527a1aa7664f','123456','0x69a02a99069382bbf71b28eb60642aeaf4602cd9');
createCertificate('0x' + 'dff50873dbb271fb23f30c89af648f4bed11595d133f4f9c81c11feb92ef9847', '0x' + '5ed9a61404edf3f3df925449a76ed05e0b1ef7ce1d83cf71ce6d968f19ef926b', '0x69a02a99069382bbf71b28eb60642aeaf4602cd9', 0, 10, '123', '', '0xd48cdefd105A1D2CCb5e8cf6b067cd1E46f64988');
//createAccount();



